Unraveling the evolution of hot Jupiter systems under the effect of tidal and magnetic interactions and mass loss

Various interactions affect the population of close-in planets. Among them, the tidal and magnetic interactions drive orbital decay and star-planet angular momentum exchange, leading to stellar spin-up. As a result of the above processes, a planet may initiate the mass transfer to the host star once it encounters the Roche limit. Another mechanism providing substantial mass loss is associated with the atmospheric escape caused by photoevaporation followed by orbital expansion, which is thought to be important for hot Neptunes and super-Earths. Thus, the fraction of the initial number of hot Jupiters may transform into lower-mass planets through the Roche-lobe overflow (RLO) phase and continue secular evolution under the effect of photoevaporation. In the present paper, we compile the latest prescriptions for tidal and magnetic migration and mass-loss rates to explore the dynamics of hot Jupiter systems. We study how the implemented interactions shape the orbital architecture of Jovian planets and whether their impact is enough to reproduce the observational sample. Our models suggest that the tidal interaction is able to generate the upper boundary of the hot Jupiter population in the mass-separation diagram. To recreate the sub-Jovian desert, we need to make additional assumptions regarding the RLO phase or the influence of the protoplanetary disc's inner edge on the initial planetary location. According to our estimates, 12-15% of hot Jupiters around solar-mass stars have been engulfed or become lower-mass planets. 0.20-0.25% of the present-day giant planet population undergoes decay intense enough to be detected with modern facilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
